Computing volume fractions and signed distances from triangulated surfaces immersed in unstructured meshes

Available algorithms for the initialization of volume fractions typically utilize exact functions to model fluid interfaces, or they rely on computationally costly intersections between volume meshes. Here, a new algorithm is proposed that computes signed distances and volume fractions on unstructured meshes from arbitrarily shaped surfaces, e.g. originating from experimental data. The proposed algorithm calculates signed distances geometrically near the fluid interface, approximated as a triangle surface mesh, and propagates the inside/outside information by an approximate solution of a Laplace equation. Volume fractions are computed based on signed distances, using either geometrical intersections between cells of the unstructured mesh and a sub-set of the surface mesh that represents the interface, or using a polynomial approximation and adaptive mesh refinement. Although primarily developed for multiphase flow simulations, the proposed algorithm can potentially be used for other problems that require a phase-indicator: inside/outside information with respect to an arbitrarily shaped surface on arbitrarily unstructured meshes.

==> data/Data_Pandas_Dframe-equidistant_ellipsoid-SMCA.csv <==
N_CELLS,N_TRIANGLES,VOLUME_FROM_VOLUME_FRACTION,VOLUME_FROM_SURFACE_INTEGRAL,VOLUME_ERROR_FROM_SURFACE_INTEGRAL,CPU_TIME_MICROSECONDS,MAX_REFINEMENT_LEVEL,N_TRIANGLES_ROOT,N_C,VOLUME_ERROR_FROM_EXACT_VOLUME,CPU_TIME_SECONDS
4096,1168,0.09921018364313433,0.09946127590958241,0.002524522877389821,163107,1,34.17601498127012,16.0,0.013138054258779402,0.163107
32768,1168,0.09924320647399122,0.09946127590958241,0.0021925059134514876,312504,0,34.17601498127012,32.0,0.012809570085919292,0.312504
262144,1168,0.0994083527628091,0.09946127590958241,0.0005320980078866549,1176141,0,34.17601498127012,64.0,0.011166829573503857,1.176141
2097152,1168,0.09944810184665662,0.09946127590958241,0.00013245419189874662,6799602,0,34.17601498127012,128.0,0.01077143812489719,6.799602
4096,7032,0.1002916467734944,0.10035399292123008,0.0006212622529583165,863516,2,83.85702117294652,16.0,0.00238054157325186,0.863516
32768,7032,0.10029156813608325,0.10035399292123008,0.0006220458531809362,929228,1,83.85702117294652,32.0,0.0023813237940454113,0.929228
262144,7032,0.10030075174830189,0.10035399292123008,0.0005305336776180253,1847491,0,83.85702117294652,64.0,0.0022899727140432524,1.847491
2097152,7032,0.10033980212233888,0.10035399292123008,0.00014140741666663278,8230583,0,83.85702117294652,128.0,0.0019015314604448083,8.230583
4096,27256,0.10047074532637888,0.10048713413611053,0.00016309361265529052,3449974,3,165.09391266791152,16.0,0.0005990153237412525,3.449974
32768,27256,0.1004711938419088,0.10048713413611053,0.000158630200162075,3637844,2,165.09391266791152,32.0,0.0005945538572636929,3.637844
262144,27256,0.10047138037274184,0.10048713413611053,0.0001567739343362739,4193769,1,165.09391266791152,64.0,0.0005926984007564616,4.193769
2097152,27256,0.10047280183070248,0.10048713413611053,0.0001426282631229663,10892967,0,165.09391266791152,128.0,0.0005785588969543571,10.892967
4096,106624,0.10051738372606223,0.1005215950298786,4.1894518437686657e-05,14512448,4,326.5333061113368,16.0,0.0001350945832725262,14.512448
32768,106624,0.10051748581269612,0.1005215950298786,4.087894925709434e-05,13699459,3,326.5333061113368,32.0,0.0001340791087470129,13.699459
262144,106624,0.10051756507583906,0.1005215950298786,4.0090430701310524e-05,15708862,2,326.5333061113368,64.0,0.00013329066368428856,15.708862
2097152,106624,0.10051760433727161,0.1005215950298786,3.96998536063916e-05,22151811,1,326.5333061113368,128.0,0.00013290012299284335,22.151811


==> data/Data_Pandas_Dframe-equidistant_ellipsoid-SMCI.csv <==
N_CELLS,N_TRIANGLES,VOLUME_FROM_VOLUME_FRACTION,VOLUME_FROM_SURFACE_INTEGRAL,VOLUME_ERROR_FROM_SURFACE_INTEGRAL,CPU_TIME_MICROSECONDS,N_TRIANGLES_PER_CELL,N_INTERSECTED_CELLS,N_TRIANGLES_ROOT,N_C,VOLUME_ERROR_FROM_EXACT_VOLUME,CPU_TIME_SECONDS
4096,1168,0.09944741772877473,0.09946127590958241,0.0001393324254182901,209027,129.94230769230768,416,34.17601498127012,16.0,0.010778243171307168,0.209027
32768,1168,0.09945569860361336,0.09946127590958241,5.607515003258585e-05,479516,59.76555023923444,1672,34.17601498127012,32.0,0.010695871786076323,0.479516
262144,1168,0.09945925989424784,0.09946127590958241,2.026934921306448e-05,1450333,34.41857659831122,6632,34.17601498127012,64.0,0.01066044697305986,1.450333
2097152,1168,0.09946075879084867,0.09946127590958241,5.199196662294065e-06,6529869,23.54534534534534,26640,34.17601498127012,128.0,0.010645537172859425,6.529869
4096,7032,0.10035132739007488,0.10035399292123008,2.656128647754746e-05,626191,463.1538461538461,416,83.85702117294652,16.0,0.0017868875022797033,0.626191
32768,7032,0.10035148778568087,0.10035399292123008,2.4962988280250227e-05,1094848,166.18181818181816,1672,83.85702117294652,32.0,0.0017852920176832181,1.094848
262144,7032,0.1003526010771114,0.10035399292123008,1.386934468797819e-05,2530450,73.36101083032493,6648,83.85702117294652,64.0,0.0017742179030413045,2.53045
2097152,7032,0.10035357569401394,0.10035399292123008,4.157554711720191e-06,8733452,39.05857740585773,26768,83.85702117294652,128.0,0.0017645232094375077,8.733452
4096,27256,0.10048652942633533,0.10048713413611053,6.017783076380069e-06,2011276,1445.826923076923,416,165.09391266791152,16.0,0.00044200797809589633,2.011276
32768,27256,0.10048653232819146,0.10048713413611053,5.988905189260909e-06,2666170,447.7320574162679,1672,165.09391266791152,32.0,0.00044197911279919057,2.66617
262144,27256,0.10048662963620286,0.10048713413611053,5.020542301462576e-06,4835306,163.18170878459685,6648,165.09391266791152,64.0,0.0004410111721106572,4.835306
2097152,27256,0.10048686194623731,0.10048713413611053,2.7087037116741675e-06,12766619,70.93008664475649,26776,165.09391266791152,128.0,0.0004387003414661681,12.766619
4096,106624,0.10052138874376851,0.1005215950298786,2.052157150983048e-06,9601813,4974.076923076922,416,326.5333061113368,16.0,9.525593545218961e-05,9.601813
32768,106624,0.10052138875989193,0.1005215950298786,2.051996753664626e-06,8289723,1394.5454545454543,1672,326.5333061113368,32.0,9.525577506954477e-05,8.289723
262144,106624,0.10052139064248584,0.1005215950298786,2.033268500025083e-06,11371037,438.0354993983153,6648,326.5333061113368,64.0,9.523704856159085e-05,11.371037
2097152,106624,0.10052141803143393,0.1005215950298786,1.7608002004549994e-06,23301370,158.25283836271288,26776,326.5333061113368,128.0,9.496460565700982e-05,23.30137


==> data/Data_Pandas_Dframe-equidistant_sphere-SMCA.csv <==
N_CELLS,N_TRIANGLES,VOLUME_FROM_VOLUME_FRACTION,VOLUME_FROM_SURFACE_INTEGRAL,VOLUME_ERROR_FROM_SURFACE_INTEGRAL,CPU_TIME_MICROSECONDS,MAX_REFINEMENT_LEVEL,N_TRIANGLES_ROOT,N_C,VOLUME_ERROR_FROM_EXACT_VOLUME,CPU_TIME_SECONDS
4096,356,0.013582420014336065,0.013690908875480079,0.007924153329098217,60192,1,18.867962264113206,16.0,0.03924031803027679,0.060192
32768,356,0.013596410663047431,0.013690908875480079,0.006902259980847042,133878,0,18.867962264113206,32.0,0.03825068207495405,0.133878
262144,356,0.013665176689020187,0.013690908875480079,0.001879509000748436,737747,0,18.867962264113206,64.0,0.03338648076368744,0.737747
2097152,356,0.013684952484488245,0.013690908875480079,0.0004350617658774828,5483932,0,18.867962264113206,128.0,0.03198762938488049,5.483932
4096,1824,0.014018949631897058,0.014050237907682145,0.0022268858357182017,241551,2,42.708313008125245,16.0,0.00836216405656712,0.241551
32768,1824,0.014020562855490174,0.014050237907682145,0.002112067595364051,264196,1,42.708313008125245,32.0,0.008248051830275209,0.264196
262144,1824,0.014024904267587544,0.014050237907682145,0.001803075525201464,871407,0,42.708313008125245,64.0,0.00794095974347727,0.871407
2097152,1824,0.01404333164659373,0.014050237907682145,0.0004915405086940146,5750931,0,42.708313008125245,128.0,0.006637489318116151,5.750931
4096,7132,0.014107027763674854,0.0141151380141873,0.0005745781942972352,959514,3,84.45116932286965,16.0,0.002131910700684682,0.959514
32768,7132,0.014107729675914435,0.0141151380141873,0.0005248505728685601,917911,2,84.45116932286965,32.0,0.002082260566219766,0.917911
262144,7132,0.014107476523791618,0.0141151380141873,0.0005427853690116824,1451334,1,84.45116932286965,64.0,0.00210016741586441,1.451334
2097152,7132,0.014108204249466287,0.0141151380141873,0.0004912289709136127,6348671,0,84.45116932286965,128.0,0.0020486913543806776,6.348671
4096,28160,0.01412953945977295,0.0141316099935416,0.0001465178963753548,3832615,4,167.80941570722425,16.0,0.0005395339400648332,3.832615
32768,28160,0.014129680424028594,0.0141316099935416,0.00013654279405418422,3474960,3,167.80941570722425,32.0,0.0005295627586937697,3.47496
262144,28160,0.014129675723617112,0.0141316099935416,0.00013687541089596881,4250605,2,167.80941570722425,64.0,0.0005298952447923975,4.250605
2097152,28160,0.01412965583427588,0.0141316099935416,0.00013828284722078245,8788266,1,167.80941570722425,128.0,0.0005313021278909747,8.788266


==> data/Data_Pandas_Dframe-equidistant_sphere-SMCI.csv <==
N_CELLS,N_TRIANGLES,VOLUME_FROM_VOLUME_FRACTION,VOLUME_FROM_SURFACE_INTEGRAL,VOLUME_ERROR_FROM_SURFACE_INTEGRAL,CPU_TIME_MICROSECONDS,N_TRIANGLES_PER_CELL,N_INTERSECTED_CELLS,N_TRIANGLES_ROOT,N_C,VOLUME_ERROR_FROM_EXACT_VOLUME,CPU_TIME_SECONDS
4096,356,0.013690849625416727,0.013690908875480079,4.3276939384392864e-06,65564,127.8515625,128,18.867962264113206,16.0,0.031570491994268306,0.065564
32768,356,0.013690868697527133,0.013690908875480079,2.934644683760641e-06,166704,68.375,416,18.867962264113206,32.0,0.031569142918425455,0.166704
262144,356,0.013690896005356168,0.013690908875480079,9.400489060369229e-07,693843,35.17102272727273,1760,18.867962264113206,64.0,0.03156721128465837,0.693843
2097152,356,0.013690904083048834,0.013690908875480079,3.500447846310497e-07,4318320,24.49750879249707,6824,18.867962264113206,128.0,0.03156663990478435,4.31832
4096,1824,0.014050237907682157,0.014050237907682145,9.877261793714255e-16,170083,413.5546875,128,42.708313008125245,16.0,0.0061489712778911585,0.170083
32768,1824,0.01405023790768211,0.014050237907682145,2.5927812208499918e-15,315990,168.0793269230769,416,42.708313008125245,32.0,0.006148971277894471,0.31599
262144,1824,0.014050237907682105,0.014050237907682145,2.7162469932714196e-15,958566,71.84034090909091,1760,42.708313008125245,64.0,0.0061489712778948396,0.958566
2097152,1824,0.01405023790768209,0.014050237907682145,3.950904717485702e-15,4769002,39.06343930635838,6920,42.708313008125245,128.0,0.006148971277895944,4.769002
4096,7132,0.014115138014187881,0.0141151380141873,4.09250633553608e-14,520912,1295.2890625,128,84.45116932286965,16.0,0.0015582278300793975,0.520912
32768,7132,0.014115138014187277,0.0141151380141873,1.7205732341593122e-15,689828,462.4831730769232,416,84.45116932286965,32.0,0.0015582278301220992,0.689828
262144,7132,0.014115138014187132,0.0141151380141873,1.2166910727269424e-14,1516350,162.6835227272727,1760,84.45116932286965,64.0,0.0015582278301324067,1.51635
2097152,7132,0.014115138014186825,0.0141151380141873,3.367407615426083e-14,5799068,72.25028901734105,6920,84.45116932286965,128.0,0.0015582278301541257,5.799068
4096,28160,0.014131609991642178,0.0141316099935416,1.3440918081196082e-10,2554149,4501.8828125,128,167.80941570722425,16.0,0.00039307377036846365,2.554149
32768,28160,0.014131609991641219,0.0141316099935416,1.3447730974628656e-10,2132074,1465.235576923077,416,167.80941570722425,32.0,0.0003930737704363204,2.132074
262144,28160,0.014131609991640282,0.0141316099935416,1.3454359735806295e-10,3122986,443.19602272727286,1760,167.80941570722425,64.0,0.00039307377050258195,3.122986
2097152,28160,0.01413160999164004,0.0141316099935416,1.3456066028035355e-10,8199635,162.71965317919077,6920,167.80941570722425,128.0,0.0003930737705196382,8.199635


==> data/Data_Pandas_Dframe-perturbed_alpha_0.25_ellipsoid-SMCA.csv <==
N_CELLS,N_TRIANGLES,VOLUME_FROM_VOLUME_FRACTION,VOLUME_FROM_SURFACE_INTEGRAL,VOLUME_ERROR_FROM_SURFACE_INTEGRAL,CPU_TIME_MICROSECONDS,MAX_REFINEMENT_LEVEL,N_TRIANGLES_ROOT,N_C,VOLUME_ERROR_FROM_EXACT_VOLUME,CPU_TIME_SECONDS
4096,1168,0.09920008710935412,0.09946127590958241,0.002626035085913872,176118,1,34.17601498127012,16.0,0.013238486337480378,0.176118
32768,1168,0.09922202595498684,0.09946127590958241,0.0024054583294614265,318078,0,34.17601498127012,32.0,0.013020256604469193,0.318078
262144,1168,0.09940086260362758,0.09946127590958241,0.0006074052982163649,1115884,0,34.17601498127012,64.0,0.011241335564646552,1.115884
2097152,1168,0.09944651752330357,0.09946127590958241,0.00014838323904332672,6188386,0,34.17601498127012,128.0,0.010787197680715569,6.188386
4096,7032,0.10028944854571704,0.10035399292123008,0.0006431669895155197,886815,2,83.85702117294652,16.0,0.0024024077493024205,0.886815
32768,7032,0.10028938981572733,0.10035399292123008,0.0006437522177461967,981061,1,83.85702117294652,32.0,0.002402991947313137,0.981061
262144,7032,0.10029467221176705,0.10035399292123008,0.0005911145908221698,1818094,0,83.85702117294652,64.0,0.0023504469822449403,1.818094
2097152,7032,0.10033906318595928,0.10035399292123008,0.0001487707149079406,7893929,0,83.85702117294652,128.0,0.0019088817965350338,7.893929
4096,27256,0.10047090880376602,0.10048713413611053,0.00016146676372065988,3468107,3,165.09391266791152,16.0,0.0005973891841007983,3.468107
32768,27256,0.10047113674711361,0.10048713413611053,0.00015919838031456978,3714366,2,165.09391266791152,32.0,0.0005951217896937215,3.714366
262144,27256,0.10047102123934402,0.10048713413611053,0.00016034785850947017,4399784,1,165.09391266791152,64.0,0.0005962707667246597,4.399784
2097152,27256,0.10047211013841992,0.10048713413611053,0.00014951165459911982,10566517,0,165.09391266791152,128.0,0.0005854392873211204,10.566517
4096,106624,0.10051756076068433,0.1005215950298786,4.0133358340352966e-05,13856502,4,326.5333061113368,16.0,0.0001333335873221666,13.856502
32768,106624,0.10051760895738958,0.1005215950298786,3.9653892159465636e-05,13992048,4,326.5333061113368,32.0,0.00013285416582956862,13.992048
262144,106624,0.10051756146820034,0.1005215950298786,4.012631989195372e-05,15885896,2,326.5333061113368,64.0,0.0001333265495301928,15.885896
2097152,106624,0.10051758564764435,0.1005215950298786,3.988578009610317e-05,24583933,2,326.5333061113368,128.0,0.00013308603215305388,24.583933


==> data/Data_Pandas_Dframe-perturbed_alpha_0.25_sphere-SMCA.csv <==
N_CELLS,N_TRIANGLES,VOLUME_FROM_VOLUME_FRACTION,VOLUME_FROM_SURFACE_INTEGRAL,VOLUME_ERROR_FROM_SURFACE_INTEGRAL,CPU_TIME_MICROSECONDS,MAX_REFINEMENT_LEVEL,N_TRIANGLES_ROOT,N_C,VOLUME_ERROR_FROM_EXACT_VOLUME,CPU_TIME_SECONDS
4096,356,0.013564500765170089,0.013690908875480079,0.009232996250262396,59664,1,18.867962264113206,16.0,0.04050784562194808,0.059664
32768,356,0.013578416333094367,0.013690908875480079,0.008216586890530458,133140,0,18.867962264113206,32.0,0.039523520545912544,0.13314
262144,356,0.013660596454092516,0.013690908875480079,0.002214054717861101,645158,0,18.867962264113206,64.0,0.033710466110025705,0.645158
2097152,356,0.013683797031789477,0.013690908875480079,0.0005194573826534746,4907911,0,18.867962264113206,128.0,0.03206936094422176,4.907911
4096,1824,0.014018465683091143,0.014050237907682145,0.0022613300073466755,241948,2,42.708313008125245,16.0,0.008396396431973683,0.241948
32768,1824,0.014018890810264063,0.014050237907682145,0.002231072357923591,287718,1,42.708313008125245,32.0,0.00836632483596796,0.287718
262144,1824,0.014021392941683893,0.014050237907682145,0.0020529877278788913,800978,0,42.708313008125245,64.0,0.00818933524319844,0.800978
2097152,1824,0.014042971447128093,0.014050237907682145,0.0005171770472356743,5165856,0,42.708313008125245,128.0,0.006662968218318532,5.165856
4096,7132,0.014107228513671879,0.0141151380141873,0.0005603558751937972,936609,3,84.45116932286965,16.0,0.002117710543194803,0.936609
32768,7132,0.01410744973351907,0.0141151380141873,0.0005446833506342347,980583,2,84.45116932286965,32.0,0.0021020624399990546,0.980583
262144,7132,0.014107310795262744,0.0141151380141873,0.0005545265598318614,1469094,1,84.45116932286965,64.0,0.0021118903112340493,1.469094
2097152,7132,0.014107848640430413,0.0141151380141873,0.0005164224217690241,5745181,0,84.45116932286965,128.0,0.0020738455480995843,5.745181
4096,28160,0.014129634135119515,0.0141316099935416,0.00013981835211882902,3693308,4,167.80941570722425,16.0,0.0005328370292227734,3.693308
32768,28160,0.014129675504011957,0.0141316099935416,0.0001368909508915586,3684480,4,167.80941570722425,32.0,0.000529910778679502,3.68448
262144,28160,0.014129656260358465,0.0141316099935416,0.0001382526961913141,4284185,3,167.80941570722425,64.0,0.0005312719887134494,4.284185
2097152,28160,0.014129642177095421,0.0141316099935416,0.00013924927499976125,8546585,1,167.80941570722425,128.0,0.0005322681757926725,8.546585


==> data/Data_Pandas_Dframe-refinement-equidistant_sphere-SMCA.csv <==
N_CELLS,N_TRIANGLES,VOLUME_FROM_VOLUME_FRACTION,VOLUME_FROM_SURFACE_INTEGRAL,VOLUME_ERROR_FROM_SURFACE_INTEGRAL,CPU_TIME_MICROSECONDS,MAX_REFINEMENT_LEVEL,N_TRIANGLES_ROOT,N_C,VOLUME_ERROR_FROM_EXACT_VOLUME,CPU_TIME_SECONDS
4096,167706,0.013638143695181052,0.014136239310609524,0.03523536949849494,3115139,0,409.51923031769826,16.0,0.035298673917496866,3.115139
4096,167706,0.014008539663254473,0.014136239310609524,0.009033495015835813,6030219,1,409.51923031769826,16.0,0.009098518708522295,6.030219
4096,167706,0.01410376472113535,0.014136239310609524,0.0022972580444222245,6570549,2,409.51923031769826,16.0,0.002362723744987367,6.570549
4096,167706,0.014128026099725743,0.014136239310609524,0.0005810039504366945,7948544,3,409.51923031769826,16.0,0.0006465822654829701,7.948544


==> data/Data_Pandas_Dframe-refinement-perturbed_alpha_0.25_sphere-SMCA.csv <==
N_CELLS,N_TRIANGLES,VOLUME_FROM_VOLUME_FRACTION,VOLUME_FROM_SURFACE_INTEGRAL,VOLUME_ERROR_FROM_SURFACE_INTEGRAL,CPU_TIME_MICROSECONDS,MAX_REFINEMENT_LEVEL,N_TRIANGLES_ROOT,N_C,VOLUME_ERROR_FROM_EXACT_VOLUME,CPU_TIME_SECONDS
4096,167706,0.013642342798010638,0.014136239310609524,0.03493832424216296,3294823,0,409.51923031769826,16.0,0.035001648152216916,3.294823
4096,167706,0.014009278254999499,0.014136239310609524,0.008981246908768748,6539574,1,409.51923031769826,16.0,0.009046274029789933,6.539574
4096,167706,0.0141043306023386,0.014136239310609524,0.002257227510783248,7058193,2,409.51923031769826,16.0,0.0023226958380095602,7.058193
4096,167706,0.014128296880719815,0.014136239310609524,0.0005618488563467029,8301452,3,409.51923031769826,16.0,0.0006274284282821536,8.301452


==> figures/cci-algorithm-input.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cci-algorithm-input.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{974bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83264887)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cci-algorithm-input.pdf}}%
    \put(0.15046669,0.23327342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\InterfaceMesh = \{\Cell_j\}$}}}%
    \put(0.39583139,0.13156054){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Cell_c$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cci-algorithm-input.pdf}}%
  \end{picture}%
\endgroup%


==> figures/cci-algorithm-output.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cci-algorithm-output.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{974bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83264887)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cci-algorithm-output.pdf}}%
    \put(0.13880269,0.29982362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\InterfaceMesh \cap \Cell_c$}}}%
  \end{picture}%
\endgroup%


==> figures/cell_integration.pdf_tex <==
%% Creator: Inkscape 1.0 (1.0+r73+1), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cell_integration.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1820.95751953bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40033885)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cell_integration.pdf}}%
    \put(0.2159035,0.308629){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Sigma$\end{tabular}}}}%
    \put(0.16654175,0.10931707){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Omega_c \cap \Omega^-$\end{tabular}}}}%
    \put(0.77899152,0.08521104){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Omega_c \cap \Omega^-$\end{tabular}}}}%
    \put(0.84544301,0.28240571){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Sigma$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cell_integration.pdf}}%
  \end{picture}%
\endgroup%


==> figures/cylinder2Dfunction.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cylinder2Dfunction.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2284.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.03578464)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cylinder2Dfunction.pdf}}%
    \put(0.75078837,0.93802973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Sigma$\end{tabular}}}}%
    \put(0.30587228,0.94098424){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Cell_c$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cylinder2Dfunction.pdf}}%
    \put(0.48383839,0.51609701){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Omega^+$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/cylinder2DfunctionIntersection.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cylinder2DfunctionIntersection.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2284.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.03578464)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cylinder2DfunctionIntersection.pdf}}%
    \put(0.76550606,0.65048989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Sigma$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cylinder2DfunctionIntersection.pdf}}%
    \put(0.30617571,0.21562194){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$h$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cylinder2DfunctionIntersection.pdf}}%
    \put(0.44720463,0.44435233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Indicator(\x,t) = 1$\end{tabular}}}}%
    \put(0.47625845,0.69644876){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Indicator(\x,t) = 0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{cylinder2DfunctionIntersection.pdf}}%
  \end{picture}%
\endgroup%


==> figures/cylinder2DmeshInit.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cylinder2DmeshInit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2931.52011719bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97686814)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cylinder2DmeshInit.pdf}}%
    \put(0.68165795,0.85635964){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\InterfaceMesh$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cylinder2DmeshInit.pdf}}%
    \put(0.77302315,0.21376794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Cell_c$}}}%
    \put(0.31368988,0.05176861){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$AABB(\Cell_c)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cylinder2DmeshInit.pdf}}%
  \end{picture}%
\endgroup%


==> figures/cylinder2DplicFraction.pdf_tex <==
%% Creator: Inkscape 1.0 (1.0+r73+1), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cylinder2DplicFraction.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{503.52973938bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.13215761)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cylinder2DplicFraction.pdf}}%
    \put(0.17869757,1.0545692){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.14969939,1.05601912){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.1620236,1.04804461){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$0.0$\end{tabular}}}}%
    \put(0.46904088,1.04804461){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$0.5$\end{tabular}}}}%
    \put(0.77062191,1.04804461){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$1.0$\end{tabular}}}}%
    \put(0.47760605,1.10386612){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\PlicFraction$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/smci-cutcells-signedist.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'smci-cutcells-signedist.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3216bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65970149)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{smci-cutcells-signedist.pdf}}%
    \put(0.76558929,0.60374896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\SignedDistance_c$}}}%
    \put(0.0593769,0.01033438){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Triangulation_c \cap \CellSphereTriangles$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{smci-cutcells-signedist.pdf}}%
    \put(0.79546979,0.57526884){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4.120e-02$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{smci-cutcells-signedist.pdf}}%
    \put(0.79718625,0.45634073){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$7.578e-03$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{smci-cutcells-signedist.pdf}}%
    \put(0.79571498,0.33324399){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-2.605e-02$}}}%
  \end{picture}%
\endgroup%

